Compression of Recurrent Neural Networks for Efficient Language Modeling

Recurrent neural networks have proved to be an effective method for statistical language modeling. However, in practice their memory and run-time complexity are usually too large to be implemented in real-time offline mobile applications. In this paper we consider several compression techniques for recurrent neural networks including Long-Short Term Memory models. We make particular attention to the high-dimensional output problem caused by the very large vocabulary size. We focus on effective compression methods in the context of their exploitation on devices: pruning, quantization, and matrix decomposition approaches (low-rank factorization and tensor train decomposition, in particular). For each model we investigate the trade-off between its size, suitability for fast inference and perplexity. We propose a general pipeline for applying the most suitable methods to compress recurrent neural networks for language modeling. It has been shown in the experimental study with the Penn Treebank (PTB) dataset that the most efficient results in terms of speed and compression-perplexity balance are obtained by matrix decomposition techniques.

==> pics/Train_Perplexity.txt <==
1	555.972
2	334.115
3	268.047
4	232.741
5	210.038
6	194.024
7	182.076
8	172.157
9	164.176
10	157.367
11	151.506
12	146.098
13	141.474
14	137.663
15	134.249
16	131.109
17	128.041
18	125.596
19	123.269
20	120.874
21	118.897
22	116.989
23	115.813
24	113.79
25	112.084
26	110.755
27	109.346
28	108.056
29	106.834
30	105.766
31	104.595
32	103.602
33	102.629
34	101.635
35	100.795
36	99.878
37	99.112
38	98.283
39	97.488
40	96.675
41	96.11
42	95.558
43	94.635
44	94.163
45	93.545
46	92.828
47	92.333
48	91.748
49	91.457
50	90.874
51	90.34
52	89.721
53	89.216
54	88.973
55	87.48
56	86.369
57	84.534
58	83.235
59	82.227
60	81.324
61	80.91
62	80.275
63	80.202
64	79.947
65	79.639
66	79.481
67	79.659
68	79.479
69	79.774
70	79.751
71	79.903
72	79.824
73	79.984
74	80.296
75	80.281
76	80.377
77	80.559
78	80.556
79	80.707
80	80.823
81	80.801
82	80.79
83	80.781
84	80.975
85	80.968
86	80.933
87	81.039
88	81.032
89	81.02
90	81.028

==> pics/Valid_Perplexity.txt <==
1	385.642
2	264.33
3	224.954
4	201.112
5	185.864
6	175.056
7	166.455
8	159.96
9	154.546
10	149.924
11	146.011
12	141.256
13	139.086
14	136.089
15	133.712
16	132.406
17	130.202
18	128.794
19	128.804
20	126.278
21	125.628
22	124.551
23	124.674
24	123.87
25	122.417
26	122.631
27	121.178
28	119.953
29	119.798
30	118.916
31	117.926
32	118.091
33	116.888
34	116.24
35	116.144
36	115.56
37	115.352
38	114.196
39	114.978
40	114.645
41	113.857
42	113.436
43	113.65
44	112.188
45	113.464
46	112.119
47	112.789
48	111.503
49	112.463
50	111.008
51	111.193
52	111.698
53	111.712
54	111.214
55	111.305
56	111.316
57	110.11
58	108.746
59	108.088
60	108.003
61	107.586
62	107.777
63	106.761
64	106.864
65	106.504
66	106.266
67	105.897
68	105.766
69	105.344
70	105.322
71	105.053
72	104.762
73	104.684
74	104.563
75	104.464
76	104.558
77	104.412
78	104.532
79	104.419
80	104.394
81	104.294
82	104.294
83	104.236
84	104.206
85	104.197
86	104.169
87	104.171
88	104.144
89	104.131
90	104.114

==> pics/left.csv <==
-3.6745288372,1
-3.6405556758,0
-3.6065825144,0
-3.5726093531,0
-3.5386361917,0
-3.5046630303,0
-3.4706898689,0
-3.4367167075,0
-3.4027435462,0
-3.3687703848,0
-3.3347972234,1
-3.300824062,0
-3.2668509007,0
-3.2328777393,0
-3.1989045779,0
-3.1649314165,1
-3.1309582551,0
-3.0969850938,2
-3.0630119324,0
-3.029038771,0
-2.9950656096,2
-2.9610924482,0
-2.9271192869,1
-2.8931461255,0
-2.8591729641,0
-2.8251998027,1
-2.7912266413,1
-2.75725348,0
-2.7232803186,0
-2.6893071572,0
-2.6553339958,0
-2.6213608344,0
-2.5873876731,0
-2.5534145117,0
-2.5194413503,4
-2.4854681889,2
-2.4514950275,3
-2.4175218662,1
-2.3835487048,1
-2.3495755434,3
-2.315602382,4
-2.2816292206,2
-2.2476560593,0
-2.2136828979,4
-2.1797097365,3
-2.1457365751,6
-2.1117634137,5
-2.0777902524,2
-2.043817091,4
-2.0098439296,4
-1.9758707682,4
-1.9418976068,9
-1.9079244455,8
-1.8739512841,11
-1.8399781227,16
-1.8060049613,12
-1.7720318,12
-1.7380586386,27
-1.7040854772,24
-1.6701123158,26
-1.6361391544,34
-1.6021659931,31
-1.5681928317,39
-1.5342196703,53
-1.5002465089,53
-1.4662733475,86
-1.4323001862,94
-1.3983270248,105
-1.3643538634,125
-1.330380702,173
-1.2964075406,169
-1.2624343793,191
-1.2284612179,266
-1.1944880565,329
-1.1605148951,345
-1.1265417337,427
-1.0925685724,490
-1.058595411,651
-1.0246222496,710
-0.9906490882,821
-0.9566759268,1024
-0.9227027655,1263
-0.8887296041,1522
-0.8547564427,1881
-0.8207832813,2134
-0.7868101199,2592
-0.7528369586,3096
-0.7188637972,3662
-0.6848906358,4476
-0.6509174744,5304
-0.616944313,6298
-0.5829711517,7561
-0.5489979903,8990
-0.5150248289,10763
-0.4810516675,12884
-0.4470785062,15262
-0.4131053448,18256
-0.3791321834,21889
-0.345159022,26427
-0.3111858606,31434
-0.2772126993,38233
-0.2432395379,47740
-0.2092663765,59895
-0.1752932151,78748
-0.1413200537,103272
-0.1073468924,129145
-0.073373731,152190
-0.0394005696,168076
-0.0054274082,167406
0.0285457532,159310
0.0625189145,138946
0.0964920759,114297
0.1304652373,87514
0.1644383987,66159
0.1984115601,51844
0.2323847214,41394
0.2663578828,33156
0.3003310442,27410
0.3343042056,22736
0.368277367,19071
0.4022505283,15876
0.4362236897,13284
0.4701968511,11103
0.5041700125,9522
0.5381431739,7959
0.5721163352,6640
0.6060894966,5490
0.640062658,4677
0.6740358194,3864
0.7080089808,3171
0.7419821421,2598
0.7759553035,2237
0.8099284649,1846
0.8439016263,1586
0.8778747876,1317
0.911847949,1189
0.9458211104,890
0.9797942718,829
1.0137674332,622
1.0477405945,581
1.0817137559,454
1.1156869173,397
1.1496600787,301
1.1836332401,246
1.2176064014,224
1.2515795628,191
1.2855527242,163
1.3195258856,136
1.353499047,133
1.3874722083,121
1.4214453697,105
1.4554185311,56
1.4893916925,50
1.5233648539,54
1.5573380152,36
1.5913111766,38
1.625284338,26
1.6592574994,26
1.6932306608,26
1.7272038221,21
1.7611769835,17
1.7951501449,16
1.8291233063,14
1.8630964677,11
1.897069629,11
1.9310427904,11
1.9650159518,11
1.9989891132,8
2.0329622746,4
2.0669354359,8
2.1009085973,3
2.1348817587,6
2.1688549201,6
2.2028280814,6
2.2368012428,2
2.2707744042,2
2.3047475656,6
2.338720727,2
2.3726938883,2
2.4066670497,1
2.4406402111,2
2.4746133725,0
2.5085865339,2
2.5425596952,2
2.5765328566,0
2.610506018,1
2.6444791794,0
2.6784523408,0
2.7124255021,1
2.7463986635,0
2.7803718249,0
2.8143449863,1
2.8483181477,0
2.882291309,0
2.9162644704,0
2.9502376318,0
2.9842107932,0
3.0181839546,0
3.0521571159,0
3.0861302773,2
3.1201034387,1
3.1540766001,0
3.1880497615,1
3.2220229228,1
3.2559960842,0
3.2899692456,0
3.323942407,0
3.3579155684,0
3.3918887297,0
3.4258618911,1
3.4598350525,


==> pics/right.csv <==
-3.5569925308,1
-3.5243780885,0
-3.4917636463,0
-3.459149204,0
-3.4265347617,0
-3.3939203194,0
-3.3613058771,0
-3.3286914349,0
-3.2960769926,0
-3.2634625503,0
-3.230848108,0
-3.1982336657,0
-3.1656192235,0
-3.1330047812,0
-3.1003903389,0
-3.0677758966,0
-3.0351614543,2
-3.0025470121,0
-2.9699325698,0
-2.9373181275,0
-2.9047036852,0
-2.8720892429,1
-2.8394748007,0
-2.8068603584,1
-2.7742459161,0
-2.7416314738,1
-2.7090170315,1
-2.6764025893,0
-2.643788147,1
-2.6111737047,1
-2.5785592624,1
-2.5459448201,1
-2.5133303779,1
-2.4807159356,2
-2.4481014933,1
-2.415487051,1
-2.3828726087,1
-2.3502581664,3
-2.3176437242,5
-2.2850292819,3
-2.2524148396,5
-2.2198003973,7
-2.187185955,4
-2.1545715128,7
-2.1219570705,11
-2.0893426282,11
-2.0567281859,6
-2.0241137436,5
-1.9914993014,9
-1.9588848591,22
-1.9262704168,20
-1.8936559745,19
-1.8610415322,20
-1.82842709,26
-1.7958126477,37
-1.7631982054,34
-1.7305837631,40
-1.6979693208,40
-1.6653548786,54
-1.6327404363,52
-1.600125994,66
-1.5675115517,69
-1.5348971094,104
-1.5022826672,104
-1.4696682249,156
-1.4370537826,152
-1.4044393403,191
-1.371824898,210
-1.3392104558,259
-1.3065960135,322
-1.2739815712,358
-1.2413671289,416
-1.2087526866,468
-1.1761382444,610
-1.1435238021,707
-1.1109093598,807
-1.0782949175,957
-1.0456804752,1152
-1.013066033,1364
-0.9804515907,1577
-0.9478371484,1777
-0.9152227061,2348
-0.8826082638,2568
-0.8499938216,3037
-0.8173793793,3491
-0.784764937,4072
-0.7521504947,4751
-0.7195360524,5474
-0.6869216102,6440
-0.6543071679,7136
-0.6216927256,7947
-0.5890782833,8365
-0.556463841,8366
-0.5238493987,7546
-0.4912349565,5749
-0.4586205142,4065
-0.4260060719,2722
-0.3933916296,1788
-0.3607771873,1243
-0.3281627451,866
-0.2955483028,520
-0.2629338605,357
-0.2303194182,253
-0.1977049759,141
-0.1650905337,97
-0.1324760914,58
-0.0998616491,30
-0.0672472068,30
-0.0346327645,13
-0.0020183223,20
0.03059612,25
0.0632105623,34
0.0958250046,56
0.1284394469,81
0.1610538891,144
0.1936683314,216
0.2262827737,326
0.258897216,482
0.2915116583,772
0.3241261005,1124
0.3567405428,1713
0.3893549851,2521
0.4219694274,3705
0.4545838697,5446
0.4871983119,7311
0.5198127542,8327
0.5524271965,8205
0.5850416388,7648
0.6176560811,7212
0.6502705233,6160
0.6828849656,5445
0.7154994079,4754
0.7481138502,4038
0.7807282925,3419
0.8133427347,2868
0.845957177,2473
0.8785716193,2129
0.9111860616,1780
0.9438005039,1500
0.9764149461,1281
1.0090293884,1126
1.0416438307,892
1.074258273,762
1.1068727153,623
1.1394871575,534
1.1721015998,449
1.2047160421,405
1.2373304844,331
1.2699449267,287
1.302559369,245
1.3351738112,215
1.3677882535,176
1.4004026958,125
1.4330171381,114
1.4656315804,82
1.4982460226,90
1.5308604649,78
1.5634749072,80
1.5960893495,47
1.6287037918,44
1.661318234,38
1.6939326763,36
1.7265471186,28
1.7591615609,26
1.7917760032,21
1.8243904454,21
1.8570048877,19
1.88961933,16
1.9222337723,13
1.9548482146,10
1.9874626568,12
2.0200770991,6
2.0526915414,12
2.0853059837,11
2.117920426,6
2.1505348682,3
2.1831493105,8
2.2157637528,3
2.2483781951,4
2.2809926374,2
2.3136070796,3
2.3462215219,2
2.3788359642,5
2.4114504065,4
2.4440648488,0
2.476679291,4
2.5092937333,1
2.5419081756,1
2.5745226179,0
2.6071370602,2
2.6397515024,1
2.6723659447,0
2.704980387,0
2.7375948293,2
2.7702092716,0
2.8028237138,0
2.8354381561,0
2.8680525984,0
2.9006670407,1
2.933281483,0
2.9658959252,2
2.9985103675,0
3.0311248098,0
3.0637392521,0
3.0963536944,1
3.1289681367,0
3.1615825789,0
3.1941970212,0
3.2268114635,0
3.2594259058,1
3.2920403481,

